ChainSEED: A Scalable, High-Fidelity Blockchain Emulator

Researchers need blockchain experimental environments with configurable workloads, controllable network conditions, and observable outcomes. Public blockchains and testnets limit experimental control, model-based simulators omit real client implementations, and real-client environments face challenges in combining network control with resource-efficient deployment. We present ChainSEED, a scalable, high-fidelity blockchain emulator built on the SEED Internet Emulator. It separates blockchain configuration from client placement on a configurable routed network. For Ethereum PoS, it organizes separately configured execution, consensus, and validator clients and provides APIs for customizing genesis state, peer connections, and client software. A transaction generator informed by Ethereum mainnet activity, application interfaces, and chain- and node-level monitoring support experiments. ChainSEED also supports Monero and Solana. We examine beacon-node memory reduction, execution-client memory allocation, and validator-client multiplexing to support larger experiments within limited hardware budgets. On a single server with approximately 1 TiB of memory and 384 logical CPU cores, ChainSEED deploys 400 beacon nodes, 400 execution nodes, and 60,000 validator identities while sustaining approximately 20 TPS. It also emulates a 1,200-node Monero network with up to 200 active single-threaded PoW miners and a 200-node Solana network with sustained finalization. Case studies demonstrate routing attacks, blockchain amplification attacks, Monero eclipse attacks, topology-discovery benchmarking against known peer graphs, and network-configuration experiments.

==> data/validator-multiplexing.csv <==
index,clients,keys_per_client,memory_mean_gib,memory_p95_gib,cpu_mean_cores,liveness_mean_pct,liveness_min_pct,attestation_p95_slots,finality_p95_epochs,finality_max_epochs,observation_spread_p95_s
0,900,1,39.201,40.763,14.639,100,100,1,2,2,2.630
1,300,3,12.959,13.584,6.786,100,100,1,2,2,2.747
2,150,6,6.600,6.940,3.787,100,100,1,2,3,2.706
3,100,9,4.472,4.699,2.657,100,100,1,2,3,2.711
4,90,10,4.041,4.261,2.414,100,100,1,2,3,2.718
5,9,100,0.571,0.622,0.359,100,100,1,2,3,2.678


==> data/worker-cap-low-load.csv <==
cap,memory_mean_gib,memory_p95_gib,observation_spread_p95_s,attestation_p95_slots,finality_p95_epochs,sent,included,pending,reorg_per_h,valid_rounds,complete_rounds,max_head_spread_slots,rounds_gt1,pct_gt1,rounds_gt8,pct_gt8,query_errors
1,0.46,0.51,3.91,1,2,36000,36000,0,0.00,14162,14157,43,602,4.2508,292,2.0619,5
2,0.48,0.54,2.89,1,2,36000,36000,0,0.00,15152,15152,2,1,0.0066,0,0.0000,0
4,0.51,0.57,2.90,1,2,36000,36000,0,0.00,15171,15171,2,6,0.0395,0,0.0000,0
8,0.56,0.64,2.92,1,2,36000,36000,0,0.00,15166,15166,2,2,0.0132,0,0.0000,0
16,0.64,0.76,2.88,1,2,36000,36000,0,0.00,15165,15164,1,0,0.0000,0,0.0000,1

